The minimal hitting set generation problem: algorithms and computation

Finding inclusion-minimal "hitting sets" for a given collection of sets is a fundamental combinatorial problem with applications in domains as diverse as Boolean algebra, computational biology, and data mining. Much of the algorithmic literature focuses on the problem of *recognizing* the collection of minimal hitting sets; however, in many of the applications, it is more important to *generate* these hitting sets. We survey twenty algorithms from across a variety of domains, considering their history, classification, useful features, and computational performance on a variety of synthetic and real-world inputs. We also provide a suite of implementations of these algorithms with a ready-to-use, platform-agnostic interface based on Docker containers and the AlgoRun framework, so that interested computational scientists can easily perform similar tests with inputs from their own research areas on their own computers or through a convenient Web interface.

==> data/full.accident.iplot.csv <==
Threshold (θ),MMCS (log10 s.),MTMiner (log10 s.),BMR (log10 s.),HTC-BDD (log10 s.),MHS2 (log10 s.),DL (log10 s.),FKA-BEGK (log10 s.),HST (log10 s.),Berge (log10 s.)
200,-2.523,-2.301,-2.155,-0.419,-2.155,-2.097,-0.578,-0.939,-0.415
150,-2.000,-1.770,-1.301,-0.405,-1.367,-1.137,0.048,0.437,0.827
130,-1.678,-1.357,-1.013,-0.339,-0.921,-0.644,0.459,1.089,1.722
110,-1.229,-1.071,-0.752,-0.354,-0.545,-0.156,0.850,1.739,2.462
90,-0.636,-0.495,0.146,-0.228,0.427,0.486,1.808,2.453,
70,-0.177,-0.029,0.536,-0.082,1.168,1.240,2.507,3.269,
50,0.357,0.538,1.134,,2.100,2.166,3.356,,
30,1.307,1.456,2.036,,,3.441,,,

